Gas-dust correlations in nearby galaxies: a case study of NGC 3184 and NGC 7793

The study of gas-dust interactions occurring in the interstellar medium of a galaxy is essential for understanding various physical processes taking place within it. A comparison of such events at different locations corresponding to diverse astrophysical environments provides more insight into the star-formation as well as dust destruction conditions and time-scales. We present a case study for two galaxies: NGC 3184 and NGC 7793, which are typical examples of a `grand design spiral' and a `flocculent spiral', respectively. We investigate the gas-dust correlations at various spatially resolved locations within each galaxy, including spiral arms, using archival data. Moreover, we have segregated the neutral gas into wide (warm) and narrow (cold) velocity components to check the correlations with individual dust emission bands. We find a positive correlation between the gas and the dust, with the total atomic gas emission mainly dominated by its warm component in both the galaxies. We also find the dust population in NGC 7793 to have a greater fraction of emission coming from cold and diffuse, larger-sized dust particles as compared to NGC 3184. This nearby galaxy pilot study could serve as a template for similar studies of larger galaxy samples with analogous morphologies.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
